Caching at the Edge: a Green Perspective for 5G Networks

Endowed with context-awareness and proactive capabilities, caching users' content locally at the edge of the network is able to cope with increasing data traffic demand in 5G wireless networks. In this work, we focus on the energy consumption aspects of cache-enabled wireless cellular networks, specifically in terms of area power consumption (APC) and energy efficiency (EE). We assume that both base stations (BSs) and mobile users are distributed according to homogeneous Poisson point processes (PPPs) and we introduce a detailed power model that takes into account caching. We study the conditions under which the area power consumption is minimized with respect to BS transmit power, while ensuring a certain quality of service (QoS) in terms of coverage probability. Furthermore, we provide the optimal BS transmit power that maximizes the area spectral efficiency per unit total power spent. The main takeaway of this paper is that caching seems to be an energy efficient solution.

==> P1-withcaching-APC-vs-P-alpha-4.00.csv <==
x, y
1.000000, 13.468224
2.000000, 6.531057
3.000000, 4.293546
4.000000, 3.215401
5.000000, 2.592009
6.000000, 2.190572
7.000000, 1.912608
8.000000, 1.709688
9.000000, 1.555430
10.000000, 1.434347
11.000000, 1.336807
12.000000, 1.256536
13.000000, 1.189289
14.000000, 1.132104
15.000000, 1.082849
16.000000, 1.039959
17.000000, 1.002256
18.000000, 0.968839
19.000000, 0.939005
20.000000, 0.912201
21.000000, 0.887980
22.000000, 0.865983
23.000000, 0.845914
24.000000, 0.827527
25.000000, 0.810619
26.000000, 0.795016
27.000000, 0.780572
28.000000, 0.767163
29.000000, 0.754680
30.000000, 0.743030
31.000000, 0.732133
32.000000, 0.721917
33.000000, 0.712321
34.000000, 0.703290
35.000000, 0.694775
36.000000, 0.686733
37.000000, 0.679126
38.000000, 0.671920
39.000000, 0.665083
40.000000, 0.658588
41.000000, 0.652410
42.000000, 0.646526
43.000000, 0.640915
44.000000, 0.635560
45.000000, 0.630443
46.000000, 0.625548
47.000000, 0.620862
48.000000, 0.616371
49.000000, 0.612063
50.000000, 0.607927
51.000000, 0.603954
52.000000, 0.600133
53.000000, 0.596457
54.000000, 0.592917
55.000000, 0.589505
56.000000, 0.586215
57.000000, 0.583041
58.000000, 0.579976
59.000000, 0.577016
60.000000, 0.574153
61.000000, 0.571385
62.000000, 0.568706
63.000000, 0.566112
64.000000, 0.563599
65.000000, 0.561163
66.000000, 0.558802
67.000000, 0.556510
68.000000, 0.554286
69.000000, 0.552127
70.000000, 0.550029
71.000000, 0.547991
72.000000, 0.546009
73.000000, 0.544081
74.000000, 0.542205
75.000000, 0.540380
76.000000, 0.538602
77.000000, 0.536871
78.000000, 0.535184
79.000000, 0.533539
80.000000, 0.531936
81.000000, 0.530373
82.000000, 0.528847
83.000000, 0.527358
84.000000, 0.525905
85.000000, 0.524486
86.000000, 0.523100
87.000000, 0.521746
88.000000, 0.520422
89.000000, 0.519129
90.000000, 0.517864
91.000000, 0.516627
92.000000, 0.515416
93.000000, 0.514232
94.000000, 0.513073
95.000000, 0.511939
96.000000, 0.510828
97.000000, 0.509740
98.000000, 0.508674
99.000000, 0.507629


==> P1-withcaching-APC-vs-P-alpha-5.00.csv <==
x, y
1.000000, 26.668494
2.000000, 16.432958
3.000000, 12.558345
4.000000, 10.498790
5.000000, 9.219080
6.000000, 8.347628
7.000000, 7.717060
8.000000, 7.240626
9.000000, 6.868809
10.000000, 6.571267
11.000000, 6.328363
12.000000, 6.126827
13.000000, 5.957368
14.000000, 5.813283
15.000000, 5.689618
16.000000, 5.582630
17.000000, 5.489437
18.000000, 5.407787
19.000000, 5.335890
20.000000, 5.272308
21.000000, 5.215873
22.000000, 5.165624
23.000000, 5.120763
24.000000, 5.080624
25.000000, 5.044646
26.000000, 5.012351
27.000000, 4.983331
28.000000, 4.957237
29.000000, 4.933765
30.000000, 4.912651
31.000000, 4.893666
32.000000, 4.876608
33.000000, 4.861300
34.000000, 4.847583
35.000000, 4.835320
36.000000, 4.824385
37.000000, 4.814668
38.000000, 4.806069
39.000000, 4.798498
40.000000, 4.791877
41.000000, 4.786131
42.000000, 4.781195
43.000000, 4.777008
44.000000, 4.773518
45.000000, 4.770673
46.000000, 4.768429
47.000000, 4.766744
48.000000, 4.765580
49.000000, 4.764903
50.000000, 4.764680
51.000000, 4.764881
52.000000, 4.765480
53.000000, 4.766451
54.000000, 4.767771
55.000000, 4.769418
56.000000, 4.771372
57.000000, 4.773614
58.000000, 4.776128
59.000000, 4.778896
60.000000, 4.781905
61.000000, 4.785140
62.000000, 4.788588
63.000000, 4.792236
64.000000, 4.796073
65.000000, 4.800089
66.000000, 4.804274
67.000000, 4.808617
68.000000, 4.813111
69.000000, 4.817747
70.000000, 4.822516
71.000000, 4.827413
72.000000, 4.832429
73.000000, 4.837558
74.000000, 4.842795
75.000000, 4.848133
76.000000, 4.853566
77.000000, 4.859091
78.000000, 4.864701
79.000000, 4.870392
80.000000, 4.876160
81.000000, 4.882000
82.000000, 4.887909
83.000000, 4.893883
84.000000, 4.899919
85.000000, 4.906012
86.000000, 4.912161
87.000000, 4.918361
88.000000, 4.924611
89.000000, 4.930906
90.000000, 4.937246
91.000000, 4.943626
92.000000, 4.950046
93.000000, 4.956502
94.000000, 4.962992
95.000000, 4.969516
96.000000, 4.976069
97.000000, 4.982652
98.000000, 4.989262
99.000000, 4.995896


==> P1-withcaching-APC-vs-P-alpha-6.00.csv <==
x, y
1.000000, 37.094338
2.000000, 26.020321
3.000000, 21.503376
4.000000, 18.999764
5.000000, 17.404019
6.000000, 16.301606
7.000000, 15.499286
8.000000, 14.893974
9.000000, 14.425328
10.000000, 14.055541
11.000000, 13.759650
12.000000, 13.520478
13.000000, 13.325798
14.000000, 13.166664
15.000000, 13.036367
16.000000, 12.929781
17.000000, 12.842915
18.000000, 12.772616
19.000000, 12.716359
20.000000, 12.672099
21.000000, 12.638161
22.000000, 12.613157
23.000000, 12.595933
24.000000, 12.585516
25.000000, 12.581085
26.000000, 12.581937
27.000000, 12.587472
28.000000, 12.597171
29.000000, 12.610585
30.000000, 12.627323
31.000000, 12.647042
32.000000, 12.669443
33.000000, 12.694261
34.000000, 12.721260
35.000000, 12.750234
36.000000, 12.780997
37.000000, 12.813384
38.000000, 12.847247
39.000000, 12.882453
40.000000, 12.918882
41.000000, 12.956427
42.000000, 12.994989
43.000000, 13.034481
44.000000, 13.074822
45.000000, 13.115939
46.000000, 13.157765
47.000000, 13.200241
48.000000, 13.243309
49.000000, 13.286921
50.000000, 13.331029
51.000000, 13.375590
52.000000, 13.420565
53.000000, 13.465918
54.000000, 13.511615
55.000000, 13.557627
56.000000, 13.603924
57.000000, 13.650480
58.000000, 13.697271
59.000000, 13.744275
60.000000, 13.791470
61.000000, 13.838837
62.000000, 13.886359
63.000000, 13.934019
64.000000, 13.981801
65.000000, 14.029690
66.000000, 14.077674
67.000000, 14.125740
68.000000, 14.173876
69.000000, 14.222071
70.000000, 14.270315
71.000000, 14.318599
72.000000, 14.366913
73.000000, 14.415251
74.000000, 14.463603
75.000000, 14.511963
76.000000, 14.560323
77.000000, 14.608678
78.000000, 14.657022
79.000000, 14.705349
80.000000, 14.753654
81.000000, 14.801932
82.000000, 14.850179
83.000000, 14.898390
84.000000, 14.946562
85.000000, 14.994690
86.000000, 15.042772
87.000000, 15.090803
88.000000, 15.138782
89.000000, 15.186704
90.000000, 15.234568
91.000000, 15.282371
92.000000, 15.330111
93.000000, 15.377785
94.000000, 15.425391
95.000000, 15.472928
96.000000, 15.520394
97.000000, 15.567786
98.000000, 15.615105
99.000000, 15.662347


==> P1-withoutcaching-APC-vs-P-alpha-4.00.csv <==
x, y
1.000000, 14.590250
2.000000, 7.497768
3.000000, 5.133607
4.000000, 3.951526
5.000000, 3.242278
6.000000, 2.769446
7.000000, 2.431708
8.000000, 2.178405
9.000000, 1.981392
10.000000, 1.823781
11.000000, 1.694827
12.000000, 1.587365
13.000000, 1.496436
14.000000, 1.418497
15.000000, 1.350949
16.000000, 1.291845
17.000000, 1.239694
18.000000, 1.193338
19.000000, 1.151862
20.000000, 1.114533
21.000000, 1.080759
22.000000, 1.050056
23.000000, 1.022022
24.000000, 0.996325
25.000000, 0.972683
26.000000, 0.950860
27.000000, 0.930654
28.000000, 0.911891
29.000000, 0.894421
30.000000, 0.878117
31.000000, 0.862864
32.000000, 0.848565
33.000000, 0.835132
34.000000, 0.822490
35.000000, 0.810569
36.000000, 0.799312
37.000000, 0.788662
38.000000, 0.778573
39.000000, 0.769002
40.000000, 0.759909
41.000000, 0.751260
42.000000, 0.743022
43.000000, 0.735168
44.000000, 0.727670
45.000000, 0.720506
46.000000, 0.713654
47.000000, 0.707093
48.000000, 0.700805
49.000000, 0.694774
50.000000, 0.688984
51.000000, 0.683421
52.000000, 0.678073
53.000000, 0.672926
54.000000, 0.667969
55.000000, 0.663193
56.000000, 0.658588
57.000000, 0.654144
58.000000, 0.649853
59.000000, 0.645708
60.000000, 0.641701
61.000000, 0.637825
62.000000, 0.634075
63.000000, 0.630443
64.000000, 0.626925
65.000000, 0.623515
66.000000, 0.620208
67.000000, 0.617001
68.000000, 0.613887
69.000000, 0.610864
70.000000, 0.607927
71.000000, 0.605073
72.000000, 0.602298
73.000000, 0.599599
74.000000, 0.596973
75.000000, 0.594418
76.000000, 0.591929
77.000000, 0.589505
78.000000, 0.587143
79.000000, 0.584841
80.000000, 0.582597
81.000000, 0.580408
82.000000, 0.578272
83.000000, 0.576188
84.000000, 0.574153
85.000000, 0.572167
86.000000, 0.570226
87.000000, 0.568330
88.000000, 0.566478
89.000000, 0.564666
90.000000, 0.562895
91.000000, 0.561163
92.000000, 0.559469
93.000000, 0.557811
94.000000, 0.556189
95.000000, 0.554600
96.000000, 0.553045
97.000000, 0.551521
98.000000, 0.550029
99.000000, 0.548567


==> P1-withoutcaching-APC-vs-P-alpha-5.00.csv <==
x, y
1.000000, 31.039713
2.000000, 20.096955
3.000000, 15.751356
4.000000, 13.344628
5.000000, 11.794925
6.000000, 10.706106
7.000000, 9.896139
8.000000, 9.268803
9.000000, 8.768114
10.000000, 8.359129
11.000000, 8.018834
12.000000, 7.731413
13.000000, 7.485616
14.000000, 7.273207
15.000000, 7.088011
16.000000, 6.925302
17.000000, 6.781398
18.000000, 6.653386
19.000000, 6.538928
20.000000, 6.436126
21.000000, 6.343423
22.000000, 6.259528
23.000000, 6.183361
24.000000, 6.114013
25.000000, 6.050711
26.000000, 5.992796
27.000000, 5.939698
28.000000, 5.890928
29.000000, 5.846059
30.000000, 5.804717
31.000000, 5.766576
32.000000, 5.731347
33.000000, 5.698775
34.000000, 5.668633
35.000000, 5.640720
36.000000, 5.614855
37.000000, 5.590876
38.000000, 5.568638
39.000000, 5.548009
40.000000, 5.528871
41.000000, 5.511116
42.000000, 5.494646
43.000000, 5.479373
44.000000, 5.465214
45.000000, 5.452096
46.000000, 5.439951
47.000000, 5.428716
48.000000, 5.418334
49.000000, 5.408752
50.000000, 5.399922
51.000000, 5.391797
52.000000, 5.384337
53.000000, 5.377503
54.000000, 5.371258
55.000000, 5.365571
56.000000, 5.360409
57.000000, 5.355744
58.000000, 5.351549
59.000000, 5.347799
60.000000, 5.344470
61.000000, 5.341541
62.000000, 5.338990
63.000000, 5.336800
64.000000, 5.334951
65.000000, 5.333426
66.000000, 5.332210
67.000000, 5.331288
68.000000, 5.330646
69.000000, 5.330269
70.000000, 5.330146
71.000000, 5.330265
72.000000, 5.330615
73.000000, 5.331185
74.000000, 5.331964
75.000000, 5.332944
76.000000, 5.334116
77.000000, 5.335471
78.000000, 5.337000
79.000000, 5.338698
80.000000, 5.340555
81.000000, 5.342565
82.000000, 5.344722
83.000000, 5.347020
84.000000, 5.349452
85.000000, 5.352013
86.000000, 5.354697
87.000000, 5.357500
88.000000, 5.360416
89.000000, 5.363441
90.000000, 5.366571
91.000000, 5.369800
92.000000, 5.373126
93.000000, 5.376544
94.000000, 5.380050
95.000000, 5.383642
96.000000, 5.387315
97.000000, 5.391066
98.000000, 5.394892
99.000000, 5.398791


==> P1-withoutcaching-APC-vs-P-alpha-6.00.csv <==
x, y
1.000000, 45.243292
2.000000, 32.880501
3.000000, 27.572406
4.000000, 24.506783
5.000000, 22.481572
6.000000, 21.035843
7.000000, 19.950416
8.000000, 19.106237
9.000000, 18.432452
10.000000, 17.883981
11.000000, 17.430634
12.000000, 17.051356
13.000000, 16.730975
14.000000, 16.458254
15.000000, 16.224677
16.000000, 16.023666
17.000000, 15.850048
18.000000, 15.699699
19.000000, 15.569285
20.000000, 15.456081
21.000000, 15.357838
22.000000, 15.272679
23.000000, 15.199026
24.000000, 15.135546
25.000000, 15.081097
26.000000, 15.034703
27.000000, 14.995519
28.000000, 14.962812
29.000000, 14.935944
30.000000, 14.914353
31.000000, 14.897548
32.000000, 14.885092
33.000000, 14.876598
34.000000, 14.871724
35.000000, 14.870162
36.000000, 14.871638
37.000000, 14.875903
38.000000, 14.882735
39.000000, 14.891934
40.000000, 14.903318
41.000000, 14.916721
42.000000, 14.931993
43.000000, 14.948998
44.000000, 14.967610
45.000000, 14.987715
46.000000, 15.009209
47.000000, 15.031995
48.000000, 15.055985
49.000000, 15.081097
50.000000, 15.107257
51.000000, 15.134395
52.000000, 15.162446
53.000000, 15.191352
54.000000, 15.221057
55.000000, 15.251511
56.000000, 15.282664
57.000000, 15.314474
58.000000, 15.346899
59.000000, 15.379901
60.000000, 15.413444
61.000000, 15.447493
62.000000, 15.482019
63.000000, 15.516991
64.000000, 15.552382
65.000000, 15.588166
66.000000, 15.624319
67.000000, 15.660819
68.000000, 15.697644
69.000000, 15.734773
70.000000, 15.772189
71.000000, 15.809873
72.000000, 15.847809
73.000000, 15.885980
74.000000, 15.924373
75.000000, 15.962972
76.000000, 16.001765
77.000000, 16.040738
78.000000, 16.079881
79.000000, 16.119182
80.000000, 16.158630
81.000000, 16.198216
82.000000, 16.237929
83.000000, 16.277761
84.000000, 16.317703
85.000000, 16.357747
86.000000, 16.397885
87.000000, 16.438111
88.000000, 16.478416
89.000000, 16.518796
90.000000, 16.559242
91.000000, 16.599750
92.000000, 16.640313
93.000000, 16.680927
94.000000, 16.721586
95.000000, 16.762286
96.000000, 16.803021
97.000000, 16.843788
98.000000, 16.884581
99.000000, 16.925398


==> P2-withcaching-EE-vs-P-f0-10.csv <==
x, y
1.000000, -0.030742
2.000000, 0.000728
3.000000, 0.010568
4.000000, 0.015044
5.000000, 0.017403
6.000000, 0.018728
7.000000, 0.019479
8.000000, 0.019884
9.000000, 0.020070
10.000000, 0.020111
11.000000, 0.020053
12.000000, 0.019928
13.000000, 0.019756
14.000000, 0.019551
15.000000, 0.019323
16.000000, 0.019080
17.000000, 0.018827
18.000000, 0.018568
19.000000, 0.018306
20.000000, 0.018042
21.000000, 0.017780
22.000000, 0.017519
23.000000, 0.017262
24.000000, 0.017008
25.000000, 0.016758
26.000000, 0.016512
27.000000, 0.016271
28.000000, 0.016035
29.000000, 0.015804
30.000000, 0.015578
31.000000, 0.015357
32.000000, 0.015142
33.000000, 0.014931
34.000000, 0.014725
35.000000, 0.014523
36.000000, 0.014327
37.000000, 0.014135
38.000000, 0.013948
39.000000, 0.013764
40.000000, 0.013586
41.000000, 0.013411
42.000000, 0.013241
43.000000, 0.013074
44.000000, 0.012912
45.000000, 0.012753
46.000000, 0.012597
47.000000, 0.012445
48.000000, 0.012297
49.000000, 0.012152
50.000000, 0.012010
51.000000, 0.011871
52.000000, 0.011735
53.000000, 0.011602
54.000000, 0.011473
55.000000, 0.011345
56.000000, 0.011221
57.000000, 0.011099
58.000000, 0.010979
59.000000, 0.010863
60.000000, 0.010748
61.000000, 0.010636
62.000000, 0.010526
63.000000, 0.010418
64.000000, 0.010312
65.000000, 0.010209
66.000000, 0.010107
67.000000, 0.010007
68.000000, 0.009910
69.000000, 0.009814
70.000000, 0.009720
71.000000, 0.009627
72.000000, 0.009537
73.000000, 0.009448
74.000000, 0.009361
75.000000, 0.009275
76.000000, 0.009190
77.000000, 0.009108
78.000000, 0.009026
79.000000, 0.008946
80.000000, 0.008868
81.000000, 0.008791
82.000000, 0.008715
83.000000, 0.008640
84.000000, 0.008567
85.000000, 0.008495
86.000000, 0.008424
87.000000, 0.008354
88.000000, 0.008286
89.000000, 0.008218
90.000000, 0.008152
91.000000, 0.008086
92.000000, 0.008022
93.000000, 0.007959
94.000000, 0.007896
95.000000, 0.007835
96.000000, 0.007774
97.000000, 0.007715
98.000000, 0.007656
99.000000, 0.007598


==> P2-withcaching-EE-vs-P-f0-100.csv <==
x, y
1.000000, -0.033438
2.000000, 0.000790
3.000000, 0.011434
4.000000, 0.016237
5.000000, 0.018742
6.000000, 0.020125
7.000000, 0.020890
8.000000, 0.021284
9.000000, 0.021444
10.000000, 0.021451
11.000000, 0.021355
12.000000, 0.021189
13.000000, 0.020975
14.000000, 0.020728
15.000000, 0.020460
16.000000, 0.020176
17.000000, 0.019884
18.000000, 0.019588
19.000000, 0.019290
20.000000, 0.018992
21.000000, 0.018696
22.000000, 0.018404
23.000000, 0.018116
24.000000, 0.017833
25.000000, 0.017555
26.000000, 0.017283
27.000000, 0.017017
28.000000, 0.016757
29.000000, 0.016503
30.000000, 0.016256
31.000000, 0.016014
32.000000, 0.015778
33.000000, 0.015547
34.000000, 0.015323
35.000000, 0.015104
36.000000, 0.014891
37.000000, 0.014683
38.000000, 0.014480
39.000000, 0.014282
40.000000, 0.014089
41.000000, 0.013901
42.000000, 0.013717
43.000000, 0.013538
44.000000, 0.013363
45.000000, 0.013192
46.000000, 0.013026
47.000000, 0.012863
48.000000, 0.012704
49.000000, 0.012549
50.000000, 0.012397
51.000000, 0.012249
52.000000, 0.012104
53.000000, 0.011963
54.000000, 0.011824
55.000000, 0.011689
56.000000, 0.011557
57.000000, 0.011427
58.000000, 0.011300
59.000000, 0.011176
60.000000, 0.011055
61.000000, 0.010936
62.000000, 0.010820
63.000000, 0.010706
64.000000, 0.010594
65.000000, 0.010485
66.000000, 0.010377
67.000000, 0.010272
68.000000, 0.010169
69.000000, 0.010068
70.000000, 0.009969
71.000000, 0.009872
72.000000, 0.009776
73.000000, 0.009683
74.000000, 0.009591
75.000000, 0.009501
76.000000, 0.009412
77.000000, 0.009326
78.000000, 0.009240
79.000000, 0.009156
80.000000, 0.009074
81.000000, 0.008993
82.000000, 0.008914
83.000000, 0.008836
84.000000, 0.008759
85.000000, 0.008684
86.000000, 0.008610
87.000000, 0.008537
88.000000, 0.008465
89.000000, 0.008394
90.000000, 0.008325
91.000000, 0.008257
92.000000, 0.008190
93.000000, 0.008124
94.000000, 0.008059
95.000000, 0.007995
96.000000, 0.007932
97.000000, 0.007870
98.000000, 0.007809
99.000000, 0.007748


==> P2-withcaching-EE-vs-P-f0-1000.csv <==
x, y
1.000000, -0.034974
2.000000, 0.000825
3.000000, 0.011924
4.000000, 0.016909
5.000000, 0.019493
6.000000, 0.020907
7.000000, 0.021677
8.000000, 0.022062
9.000000, 0.022206
10.000000, 0.022192
11.000000, 0.022073
12.000000, 0.021883
13.000000, 0.021645
14.000000, 0.021373
15.000000, 0.021081
16.000000, 0.020775
17.000000, 0.020460
18.000000, 0.020142
19.000000, 0.019824
20.000000, 0.019506
21.000000, 0.019192
22.000000, 0.018882
23.000000, 0.018577
24.000000, 0.018278
25.000000, 0.017984
26.000000, 0.017698
27.000000, 0.017418
28.000000, 0.017144
29.000000, 0.016878
30.000000, 0.016618
31.000000, 0.016364
32.000000, 0.016117
33.000000, 0.015876
34.000000, 0.015642
35.000000, 0.015413
36.000000, 0.015190
37.000000, 0.014973
38.000000, 0.014762
39.000000, 0.014556
40.000000, 0.014355
41.000000, 0.014160
42.000000, 0.013969
43.000000, 0.013783
44.000000, 0.013601
45.000000, 0.013424
46.000000, 0.013251
47.000000, 0.013083
48.000000, 0.012918
49.000000, 0.012758
50.000000, 0.012601
51.000000, 0.012448
52.000000, 0.012298
53.000000, 0.012152
54.000000, 0.012009
55.000000, 0.011869
56.000000, 0.011733
57.000000, 0.011599
58.000000, 0.011468
59.000000, 0.011341
60.000000, 0.011216
61.000000, 0.011093
62.000000, 0.010973
63.000000, 0.010856
64.000000, 0.010741
65.000000, 0.010629
66.000000, 0.010518
67.000000, 0.010410
68.000000, 0.010304
69.000000, 0.010201
70.000000, 0.010099
71.000000, 0.009999
72.000000, 0.009901
73.000000, 0.009805
74.000000, 0.009711
75.000000, 0.009618
76.000000, 0.009528
77.000000, 0.009439
78.000000, 0.009351
79.000000, 0.009265
80.000000, 0.009181
81.000000, 0.009098
82.000000, 0.009017
83.000000, 0.008937
84.000000, 0.008859
85.000000, 0.008781
86.000000, 0.008706
87.000000, 0.008631
88.000000, 0.008558
89.000000, 0.008486
90.000000, 0.008415
91.000000, 0.008345
92.000000, 0.008276
93.000000, 0.008209
94.000000, 0.008143
95.000000, 0.008077
96.000000, 0.008013
97.000000, 0.007950
98.000000, 0.007887
99.000000, 0.007826


==> P2-withoutcaching-EE-vs-P.csv <==
x, y
1.000000, -0.026482
2.000000, 0.000630
3.000000, 0.009181
4.000000, 0.013119
5.000000, 0.015233
6.000000, 0.016450
7.000000, 0.017165
8.000000, 0.017577
9.000000, 0.017795
10.000000, 0.017881
11.000000, 0.017879
12.000000, 0.017813
13.000000, 0.017703
14.000000, 0.017561
15.000000, 0.017396
16.000000, 0.017214
17.000000, 0.017021
18.000000, 0.016820
19.000000, 0.016615
20.000000, 0.016406
21.000000, 0.016196
22.000000, 0.015986
23.000000, 0.015777
24.000000, 0.015570
25.000000, 0.015364
26.000000, 0.015162
27.000000, 0.014962
28.000000, 0.014766
29.000000, 0.014573
30.000000, 0.014383
31.000000, 0.014197
32.000000, 0.014014
33.000000, 0.013835
34.000000, 0.013660
35.000000, 0.013488
36.000000, 0.013320
37.000000, 0.013156
38.000000, 0.012994
39.000000, 0.012837
40.000000, 0.012682
41.000000, 0.012531
42.000000, 0.012383
43.000000, 0.012238
44.000000, 0.012096
45.000000, 0.011957
46.000000, 0.011821
47.000000, 0.011688
48.000000, 0.011558
49.000000, 0.011430
50.000000, 0.011305
51.000000, 0.011183
52.000000, 0.011062
53.000000, 0.010945
54.000000, 0.010830
55.000000, 0.010716
56.000000, 0.010606
57.000000, 0.010497
58.000000, 0.010391
59.000000, 0.010286
60.000000, 0.010184
61.000000, 0.010083
62.000000, 0.009984
63.000000, 0.009888
64.000000, 0.009793
65.000000, 0.009699
66.000000, 0.009608
67.000000, 0.009518
68.000000, 0.009430
69.000000, 0.009343
70.000000, 0.009258
71.000000, 0.009174
72.000000, 0.009092
73.000000, 0.009011
74.000000, 0.008932
75.000000, 0.008854
76.000000, 0.008777
77.000000, 0.008702
78.000000, 0.008628
79.000000, 0.008555
80.000000, 0.008483
81.000000, 0.008413
82.000000, 0.008343
83.000000, 0.008275
84.000000, 0.008208
85.000000, 0.008142
86.000000, 0.008077
87.000000, 0.008013
88.000000, 0.007950
89.000000, 0.007888
90.000000, 0.007826
91.000000, 0.007766
92.000000, 0.007707
93.000000, 0.007648
94.000000, 0.007591
95.000000, 0.007534
96.000000, 0.007478
97.000000, 0.007423
98.000000, 0.007369
99.000000, 0.007315


==> Pvarf0-withoutcaching-APC-vs-P.csv <==
x, y
1.000000, 30.878158
2.000000, 19.106710
3.000000, 14.565946
4.000000, 12.090893
5.000000, 10.513280
6.000000, 9.412331
7.000000, 8.597034
8.000000, 7.967389
9.000000, 7.465675
10.000000, 7.056101
11.000000, 6.715235
12.000000, 6.427052
13.000000, 6.180204
14.000000, 5.966417
15.000000, 5.779511
16.000000, 5.614769
17.000000, 5.468528
18.000000, 5.337895
19.000000, 5.220558
20.000000, 5.114641
21.000000, 5.018609
22.000000, 4.931191
23.000000, 4.851327
24.000000, 4.778125
25.000000, 4.710828
26.000000, 4.648790
27.000000, 4.591457
28.000000, 4.538349
29.000000, 4.489050
30.000000, 4.443197
31.000000, 4.400471
32.000000, 4.360592
33.000000, 4.323312
34.000000, 4.288411
35.000000, 4.255692
36.000000, 4.224981
37.000000, 4.196120
38.000000, 4.168968
39.000000, 4.143399
40.000000, 4.119296
41.000000, 4.096555
42.000000, 4.075083
43.000000, 4.054792
44.000000, 4.035604
45.000000, 4.017446
46.000000, 4.000254
47.000000, 3.983966
48.000000, 3.968527
49.000000, 3.953885
50.000000, 3.939993
51.000000, 3.926808
52.000000, 3.914289
53.000000, 3.902399
54.000000, 3.891102
55.000000, 3.880367
56.000000, 3.870163
57.000000, 3.860463
58.000000, 3.851239
59.000000, 3.842469
60.000000, 3.834128
61.000000, 3.826196
62.000000, 3.818652
63.000000, 3.811478
64.000000, 3.804656
65.000000, 3.798170
66.000000, 3.792003
67.000000, 3.786142
68.000000, 3.780572
69.000000, 3.775281
70.000000, 3.770255
71.000000, 3.765484
72.000000, 3.760956
73.000000, 3.756662
74.000000, 3.752590
75.000000, 3.748732
76.000000, 3.745080
77.000000, 3.741624
78.000000, 3.738357
79.000000, 3.735271
80.000000, 3.732358
81.000000, 3.729613
82.000000, 3.727029
83.000000, 3.724599
84.000000, 3.722317
85.000000, 3.720178
86.000000, 3.718177
87.000000, 3.716309
88.000000, 3.714568
89.000000, 3.712950
90.000000, 3.711450
91.000000, 3.710064
92.000000, 3.708789
93.000000, 3.707620
94.000000, 3.706553
95.000000, 3.705586
96.000000, 3.704714
97.000000, 3.703934
98.000000, 3.703243
99.000000, 3.702638


==> Pvarf0=10.0-withcaching-APC-vs-P-alpha-4.75.csv <==
x, y
1.000000, 30.000771
2.000000, 18.251862
3.000000, 13.729994
4.000000, 11.271672
5.000000, 9.709265
6.000000, 8.622358
7.000000, 7.820163
8.000000, 7.202840
9.000000, 6.712778
10.000000, 6.314276
11.000000, 5.983967
12.000000, 5.705883
13.000000, 5.468721
14.000000, 5.264244
15.000000, 5.086303
16.000000, 4.930209
17.000000, 4.792323
18.000000, 4.669773
19.000000, 4.560263
20.000000, 4.461936
21.000000, 4.373271
22.000000, 4.293009
23.000000, 4.220103
24.000000, 4.153670
25.000000, 4.092965
26.000000, 4.037349
27.000000, 3.986277
28.000000, 3.939277
29.000000, 3.895939
30.000000, 3.855908
31.000000, 3.818869
32.000000, 3.784549
33.000000, 3.752705
34.000000, 3.723121
35.000000, 3.695606
36.000000, 3.669989
37.000000, 3.646117
38.000000, 3.623853
39.000000, 3.603073
40.000000, 3.583665
41.000000, 3.565528
42.000000, 3.548571
43.000000, 3.532710
44.000000, 3.517870
45.000000, 3.503980
46.000000, 3.490977
47.000000, 3.478804
48.000000, 3.467406
49.000000, 3.456735
50.000000, 3.446746
51.000000, 3.437396
52.000000, 3.428648
53.000000, 3.420465
54.000000, 3.412814
55.000000, 3.405665
56.000000, 3.398990
57.000000, 3.392761
58.000000, 3.386954
59.000000, 3.381546
60.000000, 3.376516
61.000000, 3.371844
62.000000, 3.367510
63.000000, 3.363497
64.000000, 3.359789
65.000000, 3.356370
66.000000, 3.353226
67.000000, 3.350343
68.000000, 3.347708
69.000000, 3.345310
70.000000, 3.343136
71.000000, 3.341177
72.000000, 3.339422
73.000000, 3.337861
74.000000, 3.336486
75.000000, 3.335288
76.000000, 3.334258
77.000000, 3.333391
78.000000, 3.332677
79.000000, 3.332110
80.000000, 3.331685
81.000000, 3.331394
82.000000, 3.331231
83.000000, 3.331192
84.000000, 3.331271
85.000000, 3.331463
86.000000, 3.331763
87.000000, 3.332167
88.000000, 3.332670
89.000000, 3.333268
90.000000, 3.333958
91.000000, 3.334735
92.000000, 3.335596
93.000000, 3.336537
94.000000, 3.337556
95.000000, 3.338649
96.000000, 3.339813
97.000000, 3.341046
98.000000, 3.342344
99.000000, 3.343705


==> Pvarf0=100.0-withcaching-APC-vs-P-alpha-4.75.csv <==
x, y
1.000000, 29.191527
2.000000, 17.504103
3.000000, 13.031573
4.000000, 10.615269
5.000000, 9.089714
6.000000, 8.035711
7.000000, 7.263259
8.000000, 6.673062
9.000000, 6.207913
10.000000, 5.832417
11.000000, 5.523451
12.000000, 5.265241
13.000000, 5.046646
14.000000, 4.859564
15.000000, 4.697960
16.000000, 4.557243
17.000000, 4.433856
18.000000, 4.325004
19.000000, 4.228456
20.000000, 4.142411
21.000000, 4.065398
22.000000, 3.996207
23.000000, 3.933828
24.000000, 3.877419
25.000000, 3.826265
26.000000, 3.779760
27.000000, 3.737386
28.000000, 3.698695
29.000000, 3.663303
30.000000, 3.630874
31.000000, 3.601115
32.000000, 3.573769
33.000000, 3.548611
34.000000, 3.525440
35.000000, 3.504081
36.000000, 3.484375
37.000000, 3.466182
38.000000, 3.449377
39.000000, 3.433847
40.000000, 3.419490
41.000000, 3.406215
42.000000, 3.393939
43.000000, 3.382588
44.000000, 3.372093
45.000000, 3.362392
46.000000, 3.353430
47.000000, 3.345154
48.000000, 3.337518
49.000000, 3.330479
50.000000, 3.323996
51.000000, 3.318034
52.000000, 3.312558
53.000000, 3.307538
54.000000, 3.302946
55.000000, 3.298755
56.000000, 3.294940
57.000000, 3.291479
58.000000, 3.288351
59.000000, 3.285537
60.000000, 3.283018
61.000000, 3.280777
62.000000, 3.278799
63.000000, 3.277069
64.000000, 3.275573
65.000000, 3.274299
66.000000, 3.273234
67.000000, 3.272367
68.000000, 3.271688
69.000000, 3.271187
70.000000, 3.270854
71.000000, 3.270681
72.000000, 3.270660
73.000000, 3.270783
74.000000, 3.271042
75.000000, 3.271431
76.000000, 3.271944
77.000000, 3.272575
78.000000, 3.273316
79.000000, 3.274165
80.000000, 3.275114
81.000000, 3.276159
82.000000, 3.277297
83.000000, 3.278521
84.000000, 3.279829
85.000000, 3.281216
86.000000, 3.282679
87.000000, 3.284214
88.000000, 3.285818
89.000000, 3.287488
90.000000, 3.289220
91.000000, 3.291013
92.000000, 3.292862
93.000000, 3.294766
94.000000, 3.296722
95.000000, 3.298727
96.000000, 3.300781
97.000000, 3.302879
98.000000, 3.305021
99.000000, 3.307205


==> Pvarf0=1000.0-withcaching-APC-vs-P-alpha-4.75.csv <==
x, y
1.000000, 28.445134
2.000000, 16.850020
3.000000, 12.448057
4.000000, 10.089326
5.000000, 8.612306
6.000000, 7.600058
7.000000, 6.864038
8.000000, 6.305964
9.000000, 5.869368
10.000000, 5.519422
11.000000, 5.233441
12.000000, 4.996004
13.000000, 4.796258
14.000000, 4.626337
15.000000, 4.480406
16.000000, 4.354040
17.000000, 4.243828
18.000000, 4.147096
19.000000, 4.061719
20.000000, 3.985991
21.000000, 3.918521
22.000000, 3.858171
23.000000, 3.803997
24.000000, 3.755209
25.000000, 3.711145
26.000000, 3.671243
27.000000, 3.635025
28.000000, 3.602080
29.000000, 3.572057
30.000000, 3.544647
31.000000, 3.519587
32.000000, 3.496643
33.000000, 3.475611
34.000000, 3.456312
35.000000, 3.438588
36.000000, 3.422297
37.000000, 3.407316
38.000000, 3.393532
39.000000, 3.380846
40.000000, 3.369169
41.000000, 3.358419
42.000000, 3.348525
43.000000, 3.339420
44.000000, 3.331047
45.000000, 3.323350
46.000000, 3.316281
47.000000, 3.309795
48.000000, 3.303852
49.000000, 3.298415
50.000000, 3.293448
51.000000, 3.288922
52.000000, 3.284807
53.000000, 3.281077
54.000000, 3.277708
55.000000, 3.274677
56.000000, 3.271962
57.000000, 3.269546
58.000000, 3.267410
59.000000, 3.265538
60.000000, 3.263914
61.000000, 3.262524
62.000000, 3.261355
63.000000, 3.260395
64.000000, 3.259631
65.000000, 3.259053
66.000000, 3.258650
67.000000, 3.258415
68.000000, 3.258337
69.000000, 3.258408
70.000000, 3.258621
71.000000, 3.258968
72.000000, 3.259443
73.000000, 3.260039
74.000000, 3.260749
75.000000, 3.261569
76.000000, 3.262492
77.000000, 3.263515
78.000000, 3.264631
79.000000, 3.265836
80.000000, 3.267127
81.000000, 3.268498
82.000000, 3.269947
83.000000, 3.271469
84.000000, 3.273062
85.000000, 3.274721
86.000000, 3.276444
87.000000, 3.278228
88.000000, 3.280071
89.000000, 3.281968
90.000000, 3.283918
91.000000, 3.285919
92.000000, 3.287969
93.000000, 3.290064
94.000000, 3.292203
95.000000, 3.294384
96.000000, 3.296606
97.000000, 3.298865
98.000000, 3.301162
99.000000, 3.303493

